Efficient Iterative Retrieval with Heterogeneous Batching

Modern information retrieval increasingly employs both embedding and generative models to handle complex queries. However, current serving systems suffer from low throughput and poor GPU utilization because they execute these models in isolation. Coarse-grained partitioning, such as dedicating GPUs to specific tasks, fails to adapt to dynamic workloads and creates computational "bubbles". To address these, we present Orthrus, a serving system that performs heterogeneous batching within a unified inference loop. The primary challenge lies in unifying embedding and generation workloads with conflicting computational patterns while optimizing batch composition for high performance. Orthrus addresses these challenges through chunked embedding with incremental pooling and by adjusting batch composition in a workload-aware manner. Evaluation on four A100 GPUs shows that, relative to baseline deployments, Orthrus achieves 1.28$\times$--4.52$\times$ higher throughput on controlled workloads and up to 55.8% lower end-to-end p99 latency on an iterative-RAG benchmark. We release our code at https://github.com/illinoisdata/Orthrus .

==> figures/data/baseline_latency_histogram.csv <==
bin_center,embed_count,gen_count
1.0,19,0
3.0,34,2
5.0,35,5
7.0,35,9
9.0,38,16
11.0,35,16
13.0,35,22
15.0,35,26
17.0,34,17
19.0,39,18
21.0,35,16
23.0,34,26
25.0,35,26
27.0,39,23
29.0,34,11
31.0,35,27
33.0,35,36
35.0,34,18
37.0,39,26
39.0,35,26
41.0,34,23
43.0,35,32
45.0,39,16
47.0,34,21
49.0,35,31
51.0,35,26
53.0,35,22
55.0,38,26
57.0,21,30
59.0,0,27
61.0,0,23
63.0,0,28
65.0,0,11
67.0,0,23
69.0,0,35
71.0,0,25
73.0,0,18
75.0,0,20
77.0,0,43
79.0,0,51
81.0,0,39
83.0,0,29
85.0,0,13
87.0,0,9
89.0,0,3
91.0,0,4
93.0,0,2
95.0,0,1
97.0,0,2
99.0,0,0


==> figures/data/baseline_timeline_gpu_0.csv <==
t,active_embed,active_gen
0.0,0,0
0.5,135,0
1.0,135,0
1.5,135,0
2.0,134,0
2.5,134,0
3.0,134,0
3.5,134,0
4.0,134,0
4.5,134,0
5.0,133,0
5.5,119,0
6.0,74,0
6.5,83,0
7.0,55,0
7.5,53,0
8.0,57,0
8.5,58,0
9.0,41,0
9.5,36,0
10.0,22,0
10.5,12,0
11.0,12,0
11.5,10,0
12.0,12,0
12.5,13,0
13.0,15,0
13.5,15,0
14.0,13,0
14.5,12,0
15.0,13,0
15.5,15,0
16.0,15,0
16.5,13,0
17.0,11,0
17.5,8,0
18.0,5,0
18.5,3,0
19.0,1,0
19.5,1,0
20.0,1,0
20.5,0,0
21.0,0,0
21.5,0,0
22.0,0,0
22.5,0,0
23.0,0,0
23.5,1,0
24.0,0,0
24.5,0,0
25.0,1,0
25.5,0,0
26.0,0,0
26.5,0,0
27.0,4,0
27.5,8,0
28.0,8,0
28.5,13,0
29.0,18,0
29.5,23,0
30.0,27,0
30.5,28,0
31.0,33,0
31.5,23,0
32.0,25,0
32.5,19,0
33.0,6,0
33.5,7,0
34.0,7,0
34.5,7,0
35.0,10,0
35.5,10,0
36.0,11,0
36.5,11,0
37.0,15,0
37.5,18,0
38.0,24,0
38.5,23,0
39.0,28,0
39.5,27,0
40.0,23,0
40.5,22,0
41.0,11,0
41.5,14,0
42.0,6,0
42.5,11,0
43.0,10,0
43.5,8,0
44.0,9,0
44.5,1,0
45.0,0,0
45.5,0,0
46.0,0,0
46.5,0,0
47.0,0,0
47.5,0,0
48.0,0,0
48.5,0,0
49.0,0,0
49.5,0,0
50.0,8,0
50.5,14,0
51.0,14,0
51.5,14,0
52.0,14,0
52.5,14,0
53.0,14,0
53.5,21,0
54.0,25,0
54.5,27,0
55.0,34,0
55.5,36,0
56.0,39,0
56.5,43,0
57.0,49,0
57.5,57,0
58.0,60,0
58.5,57,0
59.0,56,0
59.5,43,0
60.0,41,0
60.5,26,0
61.0,26,0
61.5,5,0
62.0,7,0
62.5,2,0
63.0,0,0
63.5,0,0
64.0,0,0
64.5,0,0
65.0,0,0
65.5,0,0
66.0,1,0
66.5,0,0
67.0,0,0
67.5,0,0
68.0,0,0
68.5,0,0
69.0,0,0
69.5,1,0
70.0,0,0
70.5,0,0
71.0,0,0
71.5,5,0
72.0,11,0
72.5,12,0
73.0,15,0
73.5,18,0
74.0,10,0
74.5,0,0
75.0,0,0
75.5,0,0
76.0,0,0
76.5,0,0
77.0,4,0
77.5,4,0
78.0,4,0
78.5,4,0
79.0,4,0
79.5,34,0
80.0,48,0
80.5,57,0
81.0,58,0
81.5,58,0
82.0,58,0
82.5,58,0
83.0,32,0
83.5,36,0
84.0,39,0
84.5,28,0
85.0,7,0
85.5,8,0
86.0,2,0
86.5,1,0
87.0,0,0
87.5,0,0
88.0,0,0
88.5,0,0
89.0,0,0
89.5,0,0
90.0,0,0
90.5,1,0
91.0,0,0
91.5,1,0
92.0,1,0
92.5,1,0
93.0,5,0
93.5,12,0
94.0,10,0
94.5,1,0
95.0,0,0
95.5,0,0
96.0,0,0
96.5,0,0
97.0,0,0
97.5,1,0
98.0,0,0
98.5,0,0
99.0,0,0
99.5,3,0
100.0,4,0
100.5,5,0
101.0,5,0
101.5,5,0
102.0,7,0
102.5,7,0
103.0,7,0
103.5,7,0
104.0,17,0
104.5,27,0
105.0,43,0
105.5,54,0
106.0,58,0
106.5,59,0
107.0,53,0
107.5,53,0
108.0,38,0
108.5,38,0
109.0,22,0
109.5,4,0
110.0,2,0
110.5,1,0
111.0,1,0
111.5,8,0
112.0,8,0
112.5,10,0
113.0,3,0
113.5,0,0
114.0,0,0
114.5,0,0
115.0,0,0
115.5,0,0
116.0,0,0
116.5,0,0
117.0,0,0
117.5,0,0
118.0,0,0
118.5,0,0
119.0,0,0
119.5,0,0
120.0,0,0


==> figures/data/baseline_timeline_gpu_1.csv <==
t,active_embed,active_gen
0.0,0,1
0.5,0,126
1.0,0,126
1.5,0,126
2.0,0,126
2.5,0,126
3.0,0,126
3.5,0,126
4.0,0,126
4.5,0,126
5.0,0,127
5.5,0,127
6.0,0,129
6.5,0,140
7.0,0,142
7.5,0,146
8.0,0,150
8.5,0,151
9.0,0,155
9.5,0,156
10.0,0,157
10.5,0,155
11.0,0,159
11.5,0,157
12.0,0,154
12.5,0,152
13.0,0,156
13.5,0,156
14.0,0,155
14.5,0,158
15.0,0,160
15.5,0,161
16.0,0,160
16.5,0,163
17.0,0,164
17.5,0,165
18.0,0,165
18.5,0,168
19.0,0,167
19.5,0,167
20.0,0,167
20.5,0,169
21.0,0,169
21.5,0,170
22.0,0,172
22.5,0,171
23.0,0,171
23.5,0,170
24.0,0,168
24.5,0,168
25.0,0,169
25.5,0,170
26.0,0,136
26.5,0,136
27.0,0,136
27.5,0,141
28.0,0,141
28.5,0,147
29.0,0,141
29.5,0,151
30.0,0,151
30.5,0,151
31.0,0,154
31.5,0,156
32.0,0,157
32.5,0,155
33.0,0,160
33.5,0,159
34.0,0,159
34.5,0,158
35.0,0,160
35.5,0,160
36.0,0,154
36.5,0,155
37.0,0,155
37.5,0,157
38.0,0,155
38.5,0,154
39.0,0,157
39.5,0,158
40.0,0,162
40.5,0,163
41.0,0,159
41.5,0,163
42.0,0,164
42.5,0,162
43.0,0,160
43.5,0,163
44.0,0,165
44.5,0,168
45.0,0,169
45.5,0,168
46.0,0,168
46.5,0,169
47.0,0,169
47.5,0,169
48.0,0,168
48.5,0,168
49.0,0,168
49.5,0,121
50.0,0,124
50.5,0,130
51.0,0,130
51.5,0,130
52.0,0,130
52.5,0,126
53.0,0,125
53.5,0,124
54.0,0,135
54.5,0,139
55.0,0,129
55.5,0,130
56.0,0,131
56.5,0,137
57.0,0,141
57.5,0,149
58.0,0,154
58.5,0,144
59.0,0,148
59.5,0,150
60.0,0,154
60.5,0,155
61.0,0,158
61.5,0,161
62.0,0,164
62.5,0,168
63.0,0,169
63.5,0,169
64.0,0,169
64.5,0,167
65.0,0,166
65.5,0,166
66.0,0,166
66.5,0,166
67.0,0,167
67.5,0,166
68.0,0,165
68.5,0,165
69.0,0,165
69.5,0,163
70.0,0,163
70.5,0,163
71.0,0,163
71.5,0,124
72.0,0,130
72.5,0,125
73.0,0,118
73.5,0,122
74.0,0,125
74.5,0,127
75.0,0,130
75.5,0,117
76.0,0,117
76.5,0,117
77.0,0,111
77.5,0,111
78.0,0,111
78.5,0,111
79.0,0,108
79.5,0,126
80.0,0,137
80.5,0,147
81.0,0,146
81.5,0,149
82.0,0,149
82.5,0,149
83.0,0,150
83.5,0,155
84.0,0,154
84.5,0,158
85.0,0,161
85.5,0,163
86.0,0,163
86.5,0,163
87.0,0,164
87.5,0,163
88.0,0,164
88.5,0,164
89.0,0,164
89.5,0,164
90.0,0,164
90.5,0,165
91.0,0,165
91.5,0,166
92.0,0,166
92.5,0,116
93.0,0,123
93.5,0,128
94.0,0,130
94.5,0,132
95.0,0,133
95.5,0,133
96.0,0,134
96.5,0,134
97.0,0,133
97.5,0,133
98.0,0,133
98.5,0,133
99.0,0,134
99.5,0,105
100.0,0,110
100.5,0,108
101.0,0,108
101.5,0,108
102.0,0,109
102.5,0,109
103.0,0,109
103.5,0,109
104.0,0,113
104.5,0,121
105.0,0,126
105.5,0,141
106.0,0,144
106.5,0,144
107.0,0,147
107.5,0,147
108.0,0,152
108.5,0,151
109.0,0,154
109.5,0,159
110.0,0,162
110.5,0,163
111.0,0,119
111.5,0,124
112.0,0,129
112.5,0,128
113.0,0,131
113.5,0,132
114.0,0,133
114.5,0,133
115.0,0,133
115.5,0,133
116.0,0,133
116.5,0,132
117.0,0,132
117.5,0,132
118.0,0,132
118.5,0,133
119.0,0,131
119.5,0,132
120.0,0,0


==> figures/data/baseline_timeline_gpu_2.csv <==
t,active_embed,active_gen
0.0,0,0
0.5,0,126
1.0,0,126
1.5,0,126
2.0,0,126
2.5,0,126
3.0,0,126
3.5,0,126
4.0,0,126
4.5,0,126
5.0,0,126
5.5,0,126
6.0,0,128
6.5,0,139
7.0,0,142
7.5,0,147
8.0,0,152
8.5,0,151
9.0,0,155
9.5,0,159
10.0,0,161
10.5,0,160
11.0,0,164
11.5,0,166
12.0,0,163
12.5,0,157
13.0,0,159
13.5,0,158
14.0,0,157
14.5,0,158
15.0,0,160
15.5,0,159
16.0,0,162
16.5,0,165
17.0,0,165
17.5,0,163
18.0,0,165
18.5,0,166
19.0,0,168
19.5,0,169
20.0,0,169
20.5,0,170
21.0,0,170
21.5,0,169
22.0,0,167
22.5,0,168
23.0,0,168
23.5,0,168
24.0,0,171
24.5,0,168
25.0,0,167
25.5,0,168
26.0,0,168
26.5,0,168
27.0,0,169
27.5,0,174
28.0,0,144
28.5,0,149
29.0,0,146
29.5,0,155
30.0,0,158
30.5,0,156
31.0,0,155
31.5,0,157
32.0,0,158
32.5,0,159
33.0,0,164
33.5,0,164
34.0,0,162
34.5,0,162
35.0,0,163
35.5,0,164
36.0,0,162
36.5,0,154
37.0,0,155
37.5,0,154
38.0,0,155
38.5,0,157
39.0,0,160
39.5,0,160
40.0,0,163
40.5,0,162
41.0,0,164
41.5,0,165
42.0,0,167
42.5,0,165
43.0,0,167
43.5,0,165
44.0,0,165
44.5,0,167
45.0,0,168
45.5,0,168
46.0,0,168
46.5,0,167
47.0,0,167
47.5,0,168
48.0,0,169
48.5,0,169
49.0,0,169
49.5,0,169
50.0,0,174
50.5,0,180
51.0,0,180
51.5,0,180
52.0,0,180
52.5,0,139
53.0,0,139
53.5,0,139
54.0,0,151
54.5,0,152
55.0,0,153
55.5,0,155
56.0,0,129
56.5,0,135
57.0,0,132
57.5,0,140
58.0,0,145
58.5,0,145
59.0,0,149
59.5,0,151
60.0,0,155
60.5,0,157
61.0,0,160
61.5,0,164
62.0,0,167
62.5,0,168
63.0,0,169
63.5,0,168
64.0,0,168
64.5,0,169
65.0,0,169
65.5,0,169
66.0,0,168
66.5,0,169
67.0,0,169
67.5,0,169
68.0,0,170
68.5,0,169
69.0,0,169
69.5,0,170
70.0,0,170
70.5,0,171
71.0,0,171
71.5,0,172
72.0,0,179
72.5,0,175
73.0,0,177
73.5,0,179
74.0,0,183
74.5,0,184
75.0,0,184
75.5,0,184
76.0,0,184
76.5,0,184
77.0,0,112
77.5,0,112
78.0,0,112
78.5,0,112
79.0,0,110
79.5,0,126
80.0,0,136
80.5,0,146
81.0,0,146
81.5,0,149
82.0,0,150
82.5,0,150
83.0,0,150
83.5,0,156
84.0,0,157
84.5,0,160
85.0,0,165
85.5,0,166
86.0,0,167
86.5,0,170
87.0,0,171
87.5,0,171
88.0,0,172
88.5,0,172
89.0,0,172
89.5,0,171
90.0,0,171
90.5,0,166
91.0,0,167
91.5,0,165
92.0,0,165
92.5,0,167
93.0,0,174
93.5,0,178
94.0,0,181
94.5,0,183
95.0,0,184
95.5,0,184
96.0,0,185
96.5,0,185
97.0,0,186
97.5,0,187
98.0,0,187
98.5,0,187
99.0,0,187
99.5,0,190
100.0,0,195
100.5,0,196
101.0,0,196
101.5,0,196
102.0,0,116
102.5,0,116
103.0,0,116
103.5,0,116
104.0,0,120
104.5,0,129
105.0,0,129
105.5,0,145
106.0,0,149
106.5,0,150
107.0,0,153
107.5,0,153
108.0,0,158
108.5,0,159
109.0,0,161
109.5,0,167
110.0,0,171
110.5,0,171
111.0,0,171
111.5,0,178
112.0,0,183
112.5,0,185
113.0,0,187
113.5,0,189
114.0,0,188
114.5,0,188
115.0,0,188
115.5,0,188
116.0,0,188
116.5,0,188
117.0,0,189
117.5,0,189
118.0,0,189
118.5,0,189
119.0,0,190
119.5,0,190
120.0,0,0


==> figures/data/baseline_timeline_gpu_3.csv <==
t,active_embed,active_gen
0.0,0,0
0.5,0,125
1.0,0,125
1.5,0,125
2.0,0,126
2.5,0,126
3.0,0,126
3.5,0,126
4.0,0,126
4.5,0,126
5.0,0,126
5.5,0,126
6.0,0,128
6.5,0,140
7.0,0,141
7.5,0,147
8.0,0,151
8.5,0,152
9.0,0,156
9.5,0,158
10.0,0,160
10.5,0,162
11.0,0,165
11.5,0,165
12.0,0,164
12.5,0,166
13.0,0,168
13.5,0,168
14.0,0,168
14.5,0,168
15.0,0,169
15.5,0,167
16.0,0,167
16.5,0,168
17.0,0,170
17.5,0,172
18.0,0,175
18.5,0,174
19.0,0,175
19.5,0,175
20.0,0,175
20.5,0,173
21.0,0,173
21.5,0,173
22.0,0,173
22.5,0,173
23.0,0,173
23.5,0,173
24.0,0,172
24.5,0,174
25.0,0,175
25.5,0,174
26.0,0,174
26.5,0,174
27.0,0,142
27.5,0,147
28.0,0,147
28.5,0,153
29.0,0,155
29.5,0,164
30.0,0,167
30.5,0,167
31.0,0,168
31.5,0,170
32.0,0,172
32.5,0,172
33.0,0,177
33.5,0,173
34.0,0,171
34.5,0,171
35.0,0,168
35.5,0,163
36.0,0,158
36.5,0,159
37.0,0,165
37.5,0,163
38.0,0,161
38.5,0,158
39.0,0,160
39.5,0,162
40.0,0,164
40.5,0,165
41.0,0,165
41.5,0,169
42.0,0,170
42.5,0,168
43.0,0,170
43.5,0,172
44.0,0,173
44.5,0,175
45.0,0,175
45.5,0,176
46.0,0,176
46.5,0,176
47.0,0,176
47.5,0,175
48.0,0,175
48.5,0,175
49.0,0,175
49.5,0,175
50.0,0,183
50.5,0,188
51.0,0,188
51.5,0,188
52.0,0,188
52.5,0,147
53.0,0,147
53.5,0,144
54.0,0,156
54.5,0,158
55.0,0,161
55.5,0,163
56.0,0,132
56.5,0,138
57.0,0,137
57.5,0,146
58.0,0,151
58.5,0,152
59.0,0,155
59.5,0,157
60.0,0,162
60.5,0,163
61.0,0,167
61.5,0,169
62.0,0,173
62.5,0,173
63.0,0,174
63.5,0,175
64.0,0,175
64.5,0,176
65.0,0,177
65.5,0,177
66.0,0,177
66.5,0,177
67.0,0,176
67.5,0,177
68.0,0,177
68.5,0,178
69.0,0,178
69.5,0,178
70.0,0,179
70.5,0,178
71.0,0,178
71.5,0,182
72.0,0,188
72.5,0,188
73.0,0,190
73.5,0,192
74.0,0,193
74.5,0,195
75.0,0,198
75.5,0,198
76.0,0,198
76.5,0,198
77.0,0,201
77.5,0,201
78.0,0,201
78.5,0,201
79.0,0,114
79.5,0,131
80.0,0,143
80.5,0,151
81.0,0,153
81.5,0,156
82.0,0,155
82.5,0,155
83.0,0,156
83.5,0,161
84.0,0,162
84.5,0,166
85.0,0,171
85.5,0,174
86.0,0,175
86.5,0,177
87.0,0,177
87.5,0,178
88.0,0,176
88.5,0,176
89.0,0,176
89.5,0,177
90.0,0,177
90.5,0,180
91.0,0,180
91.5,0,180
92.0,0,180
92.5,0,182
93.0,0,190
93.5,0,190
94.0,0,191
94.5,0,193
95.0,0,195
95.5,0,195
96.0,0,193
96.5,0,193
97.0,0,193
97.5,0,191
98.0,0,192
98.5,0,192
99.0,0,191
99.5,0,193
100.0,0,199
100.5,0,199
101.0,0,199
101.5,0,199
102.0,0,197
102.5,0,197
103.0,0,197
103.5,0,197
104.0,0,126
104.5,0,134
105.0,0,142
105.5,0,154
106.0,0,157
106.5,0,158
107.0,0,159
107.5,0,159
108.0,0,164
108.5,0,164
109.0,0,167
109.5,0,173
110.0,0,177
110.5,0,177
111.0,0,177
111.5,0,184
112.0,0,190
112.5,0,189
113.0,0,191
113.5,0,191
114.0,0,191
114.5,0,191
115.0,0,191
115.5,0,191
116.0,0,191
116.5,0,192
117.0,0,191
117.5,0,191
118.0,0,191
118.5,0,190
119.0,0,191
119.5,0,190
120.0,0,0


==> figures/data/baseline_util_timeline_all.csv <==
gpu_index,t,util_percent
0,0.0,0.0
0,1.0,1.0
0,2.0,100.0
0,3.0,0.0
0,4.0,0.0
0,5.0,0.0
0,6.0,0.0
0,7.0,0.0
0,8.0,0.0
0,9.0,0.0
0,10.0,0.0
0,11.0,26.0
0,12.0,0.0
0,13.0,0.0
0,14.0,0.0
0,15.0,0.0
0,16.0,0.0
0,17.0,26.0
0,18.0,0.0
0,19.0,0.0
0,20.0,0.0
0,21.0,0.0
0,22.0,0.0
0,23.0,0.0
0,24.0,0.0
0,25.0,0.0
0,26.0,0.0
0,27.0,26.0
0,28.0,0.0
0,29.0,45.0
0,30.0,40.0
0,31.0,0.0
0,32.0,5.0
0,33.0,5.0
0,34.0,0.0
0,35.0,0.0
0,36.0,69.0
0,37.0,61.0
0,38.0,0.0
0,39.0,0.0
0,40.0,0.0
0,41.0,0.0
0,42.0,0.0
0,43.0,0.0
0,44.0,0.0
0,45.0,16.0
0,46.0,0.0
0,47.0,0.0
0,48.0,0.0
0,49.0,0.0
0,50.0,0.0
0,51.0,0.0
0,52.0,0.0
0,53.0,0.0
0,54.0,0.0
0,55.0,0.0
0,56.0,0.0
0,57.0,0.0
0,58.0,0.0
0,59.0,0.0
0,60.0,0.0
0,61.0,100.0
0,62.0,63.0
0,63.0,90.0
0,64.0,100.0
0,65.0,100.0
0,66.0,35.0
0,67.0,43.0
0,68.0,100.0
0,69.0,69.0
0,70.0,5.0
0,71.0,0.0
0,72.0,0.0
0,73.0,60.0
0,74.0,0.0
0,75.0,50.0
0,76.0,74.0
0,77.0,70.0
0,78.0,84.0
0,79.0,100.0
0,80.0,42.0
0,81.0,91.0
0,82.0,45.0
0,83.0,21.0
0,84.0,27.0
0,85.0,0.0
0,86.0,82.0
0,87.0,14.0
0,88.0,0.0
0,89.0,0.0
0,90.0,0.0
0,91.0,0.0
0,92.0,0.0
0,93.0,0.0
0,94.0,0.0
0,95.0,0.0
0,96.0,0.0
0,97.0,0.0
0,98.0,0.0
0,99.0,0.0
0,100.0,0.0
0,101.0,0.0
0,102.0,0.0
0,103.0,0.0
0,104.0,0.0
0,105.0,0.0
0,106.0,0.0
0,107.0,0.0
0,108.0,0.0
0,109.0,0.0
0,110.0,0.0
0,111.0,0.0
0,112.0,0.0
0,113.0,0.0
0,114.0,0.0
0,115.0,0.0
0,116.0,0.0
0,117.0,0.0
0,118.0,0.0
0,119.0,0.0
0,120.0,0.0
0,121.0,100.0
0,122.0,100.0
0,123.0,0.0
0,124.0,0.0
0,125.0,100.0
0,126.0,0.0
0,127.0,9.0
0,128.0,100.0
0,129.0,16.0
0,130.0,0.0
0,131.0,0.0
0,132.0,100.0
0,133.0,0.0
0,134.0,0.0
0,135.0,100.0
0,136.0,0.0
0,137.0,87.0
0,138.0,100.0
0,139.0,0.0
0,140.0,100.0
0,141.0,100.0
0,142.0,0.0
0,143.0,100.0
0,144.0,100.0
0,145.0,100.0
0,146.0,0.0
0,147.0,0.0
0,148.0,0.0
0,149.0,0.0
0,150.0,0.0
0,151.0,0.0
0,152.0,0.0
0,153.0,0.0
0,154.0,0.0
0,155.0,0.0
0,156.0,0.0
0,157.0,0.0
0,158.0,0.0
0,159.0,0.0
0,160.0,0.0
0,161.0,0.0
0,162.0,0.0
0,163.0,0.0
0,164.0,0.0
0,165.0,0.0
0,166.0,0.0
0,167.0,0.0
0,168.0,0.0
0,169.0,0.0
0,170.0,0.0
0,171.0,0.0
0,172.0,0.0
0,173.0,0.0
0,174.0,0.0
0,175.0,0.0
0,176.0,0.0
0,177.0,0.0
0,178.0,0.0
0,179.0,0.0
0,180.0,0.0
1,0.0,0.0
1,1.0,15.0
1,2.0,88.0
1,3.0,73.0
1,4.0,98.0
1,5.0,28.0
1,6.0,57.0
1,7.0,45.0
1,8.0,42.0
1,9.0,46.0
1,10.0,42.0
1,11.0,49.0
1,12.0,51.0
1,13.0,59.0
1,14.0,35.0
1,15.0,51.0
1,16.0,46.0
1,17.0,50.0
1,18.0,49.0
1,19.0,89.0
1,20.0,96.0
1,21.0,98.0
1,22.0,56.0
1,23.0,51.0
1,24.0,45.0
1,25.0,44.0
1,26.0,67.0
1,27.0,38.0
1,28.0,45.0
1,29.0,29.0
1,30.0,35.0
1,31.0,47.0
1,32.0,33.0
1,33.0,27.0
1,34.0,67.0
1,35.0,49.0
1,36.0,49.0
1,37.0,64.0
1,38.0,23.0
1,39.0,51.0
1,40.0,58.0
1,41.0,53.0
1,42.0,66.0
1,43.0,56.0
1,44.0,30.0
1,45.0,37.0
1,46.0,37.0
1,47.0,56.0
1,48.0,41.0
1,49.0,48.0
1,50.0,47.0
1,51.0,45.0
1,52.0,41.0
1,53.0,23.0
1,54.0,32.0
1,55.0,0.0
1,56.0,0.0
1,57.0,0.0
1,58.0,0.0
1,59.0,0.0
1,60.0,0.0
1,61.0,97.0
1,62.0,28.0
1,63.0,22.0
1,64.0,34.0
1,65.0,36.0
1,66.0,12.0
1,67.0,65.0
1,68.0,27.0
1,69.0,39.0
1,70.0,51.0
1,71.0,32.0
1,72.0,45.0
1,73.0,30.0
1,74.0,46.0
1,75.0,37.0
1,76.0,42.0
1,77.0,16.0
1,78.0,29.0
1,79.0,70.0
1,80.0,28.0
1,81.0,29.0
1,82.0,35.0
1,83.0,51.0
1,84.0,46.0
1,85.0,44.0
1,86.0,35.0
1,87.0,32.0
1,88.0,56.0
1,89.0,40.0
1,90.0,54.0
1,91.0,30.0
1,92.0,40.0
1,93.0,53.0
1,94.0,51.0
1,95.0,43.0
1,96.0,29.0
1,97.0,0.0
1,98.0,0.0
1,99.0,0.0
1,100.0,0.0
1,101.0,0.0
1,102.0,0.0
1,103.0,0.0
1,104.0,0.0
1,105.0,0.0
1,106.0,0.0
1,107.0,0.0
1,108.0,0.0
1,109.0,0.0
1,110.0,0.0
1,111.0,0.0
1,112.0,0.0
1,113.0,0.0
1,114.0,0.0
1,115.0,0.0
1,116.0,0.0
1,117.0,0.0
1,118.0,0.0
1,119.0,0.0
1,120.0,0.0
1,121.0,31.0
1,122.0,41.0
1,123.0,44.0
1,124.0,41.0
1,125.0,26.0
1,126.0,21.0
1,127.0,32.0
1,128.0,41.0
1,129.0,32.0
1,130.0,35.0
1,131.0,27.0
1,132.0,25.0
1,133.0,20.0
1,134.0,39.0
1,135.0,35.0
1,136.0,34.0
1,137.0,26.0
1,138.0,26.0
1,139.0,21.0
1,140.0,34.0
1,141.0,22.0
1,142.0,32.0
1,143.0,24.0
1,144.0,46.0
1,145.0,0.0
1,146.0,0.0
1,147.0,0.0
1,148.0,0.0
1,149.0,0.0
1,150.0,0.0
1,151.0,0.0
1,152.0,0.0
1,153.0,0.0
1,154.0,0.0
1,155.0,0.0
1,156.0,0.0
1,157.0,0.0
1,158.0,0.0
1,159.0,0.0
1,160.0,0.0
1,161.0,0.0
1,162.0,0.0
1,163.0,0.0
1,164.0,0.0
1,165.0,0.0
1,166.0,0.0
1,167.0,0.0
1,168.0,0.0
1,169.0,0.0
1,170.0,0.0
1,171.0,0.0
1,172.0,0.0
1,173.0,0.0
1,174.0,0.0
1,175.0,0.0
1,176.0,0.0
1,177.0,0.0
1,178.0,0.0
1,179.0,0.0
1,180.0,0.0
2,0.0,0.0
2,1.0,59.0
2,2.0,63.0
2,3.0,49.0
2,4.0,100.0
2,5.0,48.0
2,6.0,47.0
2,7.0,58.0
2,8.0,67.0
2,9.0,59.0
2,10.0,22.0
2,11.0,36.0
2,12.0,45.0
2,13.0,67.0
2,14.0,38.0
2,15.0,34.0
2,16.0,39.0
2,17.0,64.0
2,18.0,30.0
2,19.0,82.0
2,20.0,74.0
2,21.0,100.0
2,22.0,65.0
2,23.0,51.0
2,24.0,57.0
2,25.0,58.0
2,26.0,59.0
2,27.0,50.0
2,28.0,40.0
2,29.0,43.0
2,30.0,25.0
2,31.0,37.0
2,32.0,60.0
2,33.0,42.0
2,34.0,37.0
2,35.0,37.0
2,36.0,53.0
2,37.0,47.0
2,38.0,47.0
2,39.0,46.0
2,40.0,60.0
2,41.0,64.0
2,42.0,59.0
2,43.0,53.0
2,44.0,42.0
2,45.0,59.0
2,46.0,52.0
2,47.0,47.0
2,48.0,44.0
2,49.0,47.0
2,50.0,42.0
2,51.0,49.0
2,52.0,36.0
2,53.0,26.0
2,54.0,37.0
2,55.0,0.0
2,56.0,0.0
2,57.0,0.0
2,58.0,0.0
2,59.0,0.0
2,60.0,0.0
2,61.0,98.0
2,62.0,30.0
2,63.0,26.0
2,64.0,62.0
2,65.0,28.0
2,66.0,22.0
2,67.0,26.0
2,68.0,27.0
2,69.0,28.0
2,70.0,33.0
2,71.0,31.0
2,72.0,51.0
2,73.0,23.0
2,74.0,33.0
2,75.0,45.0
2,76.0,39.0
2,77.0,46.0
2,78.0,79.0
2,79.0,79.0
2,80.0,50.0
2,81.0,19.0
2,82.0,35.0
2,83.0,36.0
2,84.0,26.0
2,85.0,65.0
2,86.0,44.0
2,87.0,29.0
2,88.0,37.0
2,89.0,53.0
2,90.0,26.0
2,91.0,53.0
2,92.0,55.0
2,93.0,39.0
2,94.0,49.0
2,95.0,37.0
2,96.0,37.0
2,97.0,0.0
2,98.0,0.0
2,99.0,0.0
2,100.0,0.0
2,101.0,0.0
2,102.0,0.0
2,103.0,0.0
2,104.0,0.0
2,105.0,0.0
2,106.0,0.0
2,107.0,0.0
2,108.0,0.0
2,109.0,0.0
2,110.0,0.0
2,111.0,0.0
2,112.0,0.0
2,113.0,0.0
2,114.0,0.0
2,115.0,0.0
2,116.0,0.0
2,117.0,0.0
2,118.0,0.0
2,119.0,0.0
2,120.0,0.0
2,121.0,20.0
2,122.0,41.0
2,123.0,33.0
2,124.0,0.0
2,125.0,19.0
2,126.0,41.0
2,127.0,32.0
2,128.0,55.0
2,129.0,20.0
2,130.0,35.0
2,131.0,33.0
2,132.0,17.0
2,133.0,40.0
2,134.0,37.0
2,135.0,7.0
2,136.0,27.0
2,137.0,35.0
2,138.0,0.0
2,139.0,21.0
2,140.0,30.0
2,141.0,23.0
2,142.0,24.0
2,143.0,33.0
2,144.0,31.0
2,145.0,0.0
2,146.0,0.0
2,147.0,0.0
2,148.0,0.0
2,149.0,0.0
2,150.0,0.0
2,151.0,0.0
2,152.0,0.0
2,153.0,0.0
2,154.0,0.0
2,155.0,0.0
2,156.0,0.0
2,157.0,0.0
2,158.0,0.0
2,159.0,0.0
2,160.0,0.0
2,161.0,0.0
2,162.0,0.0
2,163.0,0.0
2,164.0,0.0
2,165.0,0.0
2,166.0,0.0
2,167.0,0.0
2,168.0,0.0
2,169.0,0.0
2,170.0,0.0
2,171.0,0.0
2,172.0,0.0
2,173.0,0.0
2,174.0,0.0
2,175.0,0.0
2,176.0,0.0
2,177.0,0.0
2,178.0,0.0
2,179.0,0.0
2,180.0,0.0
3,0.0,0.0
3,1.0,66.0
3,2.0,97.0
3,3.0,75.0
3,4.0,96.0
3,5.0,28.0
3,6.0,57.0
3,7.0,48.0
3,8.0,41.0
3,9.0,56.0
3,10.0,36.0
3,11.0,55.0
3,12.0,50.0
3,13.0,49.0
3,14.0,49.0
3,15.0,35.0
3,16.0,51.0
3,17.0,49.0
3,18.0,51.0
3,19.0,99.0
3,20.0,90.0
3,21.0,77.0
3,22.0,54.0
3,23.0,41.0
3,24.0,30.0
3,25.0,52.0
3,26.0,48.0
3,27.0,46.0
3,28.0,44.0
3,29.0,37.0
3,30.0,44.0
3,31.0,55.0
3,32.0,50.0
3,33.0,44.0
3,34.0,49.0
3,35.0,42.0
3,36.0,62.0
3,37.0,94.0
3,38.0,54.0
3,39.0,51.0
3,40.0,30.0
3,41.0,46.0
3,42.0,47.0
3,43.0,60.0
3,44.0,31.0
3,45.0,41.0
3,46.0,52.0
3,47.0,39.0
3,48.0,42.0
3,49.0,33.0
3,50.0,32.0
3,51.0,43.0
3,52.0,46.0
3,53.0,32.0
3,54.0,41.0
3,55.0,0.0
3,56.0,0.0
3,57.0,0.0
3,58.0,0.0
3,59.0,0.0
3,60.0,0.0
3,61.0,93.0
3,62.0,32.0
3,63.0,21.0
3,64.0,27.0
3,65.0,24.0
3,66.0,35.0
3,67.0,91.0
3,68.0,34.0
3,69.0,43.0
3,70.0,36.0
3,71.0,42.0
3,72.0,43.0
3,73.0,44.0
3,74.0,55.0
3,75.0,29.0
3,76.0,63.0
3,77.0,34.0
3,78.0,72.0
3,79.0,33.0
3,80.0,38.0
3,81.0,33.0
3,82.0,26.0
3,83.0,57.0
3,84.0,37.0
3,85.0,39.0
3,86.0,32.0
3,87.0,23.0
3,88.0,58.0
3,89.0,45.0
3,90.0,48.0
3,91.0,54.0
3,92.0,0.0
3,93.0,67.0
3,94.0,34.0
3,95.0,46.0
3,96.0,31.0
3,97.0,0.0
3,98.0,0.0
3,99.0,0.0
3,100.0,0.0
3,101.0,0.0
3,102.0,0.0
3,103.0,0.0
3,104.0,0.0
3,105.0,0.0
3,106.0,0.0
3,107.0,0.0
3,108.0,0.0
3,109.0,0.0
3,110.0,0.0
3,111.0,0.0
3,112.0,0.0
3,113.0,0.0
3,114.0,0.0
3,115.0,0.0
3,116.0,0.0
3,117.0,0.0
3,118.0,0.0
3,119.0,0.0
3,120.0,0.0
3,121.0,21.0
3,122.0,29.0
3,123.0,33.0
3,124.0,35.0
3,125.0,22.0
3,126.0,31.0
3,127.0,0.0
3,128.0,35.0
3,129.0,20.0
3,130.0,34.0
3,131.0,40.0
3,132.0,25.0
3,133.0,40.0
3,134.0,21.0
3,135.0,36.0
3,136.0,27.0
3,137.0,21.0
3,138.0,27.0
3,139.0,34.0
3,140.0,28.0
3,141.0,17.0
3,142.0,23.0
3,143.0,30.0
3,144.0,27.0
3,145.0,0.0
3,146.0,0.0
3,147.0,0.0
3,148.0,0.0
3,149.0,0.0
3,150.0,0.0
3,151.0,0.0
3,152.0,0.0
3,153.0,0.0
3,154.0,0.0
3,155.0,0.0
3,156.0,0.0
3,157.0,0.0
3,158.0,0.0
3,159.0,0.0
3,160.0,0.0
3,161.0,0.0
3,162.0,0.0
3,163.0,0.0
3,164.0,0.0
3,165.0,0.0
3,166.0,0.0
3,167.0,0.0
3,168.0,0.0
3,169.0,0.0
3,170.0,0.0
3,171.0,0.0
3,172.0,0.0
3,173.0,0.0
3,174.0,0.0
3,175.0,0.0
3,176.0,0.0
3,177.0,0.0
3,178.0,0.0
3,179.0,0.0
3,180.0,0.0


==> figures/data/fcfs_latency_histogram.csv <==
bin_center,embed_count,gen_count
1.0,0,0
3.0,0,3
5.0,0,8
7.0,0,9
9.0,0,18
11.0,0,22
13.0,0,25
15.0,0,28
17.0,0,32
19.0,0,33
21.0,0,34
23.0,0,30
25.0,0,24
27.0,0,33
29.0,0,25
31.0,0,41
33.0,0,23
35.0,0,30
37.0,0,39
39.0,0,25
41.0,0,45
43.0,0,34
45.0,0,29
47.0,0,30
49.0,0,39
51.0,0,34
53.0,0,37
55.0,15,24
57.0,93,25
59.0,112,24
61.0,117,24
63.0,121,18
65.0,120,15
67.0,129,15
69.0,123,14
71.0,122,14
73.0,48,37
75.0,0,30
77.0,0,13
79.0,0,8
81.0,0,2
83.0,0,3
85.0,0,2
87.0,0,1
89.0,0,1
91.0,0,0
93.0,0,0
95.0,0,0
97.0,0,0
99.0,0,0


==> figures/data/hybrid_split_util_timeline_all.csv <==
gpu_index,t,util_percent
0,0.0,1.0
0,1.0,94.0
0,2.0,86.0
0,3.0,91.0
0,4.0,69.0
0,5.0,83.0
0,6.0,84.0
0,7.0,80.0
0,8.0,85.0
0,9.0,80.0
0,10.0,83.0
0,11.0,85.0
0,12.0,81.0
0,13.0,79.0
0,14.0,89.0
0,15.0,82.0
0,16.0,79.0
0,17.0,76.0
0,18.0,81.0
0,19.0,76.0
0,20.0,78.0
0,21.0,78.0
0,22.0,85.0
0,23.0,61.0
0,24.0,64.0
0,25.0,59.0
0,26.0,54.0
0,27.0,0.0
0,28.0,0.0
0,29.0,0.0
0,30.0,0.0
0,31.0,0.0
0,32.0,0.0
0,33.0,0.0
0,34.0,0.0
0,35.0,0.0
0,36.0,0.0
0,37.0,0.0
0,38.0,0.0
0,39.0,0.0
0,40.0,0.0
0,41.0,0.0
0,42.0,0.0
0,43.0,0.0
0,44.0,0.0
0,45.0,0.0
0,46.0,0.0
0,47.0,0.0
0,48.0,0.0
0,49.0,0.0
0,50.0,0.0
0,51.0,0.0
0,52.0,0.0
0,53.0,0.0
0,54.0,0.0
0,55.0,0.0
0,56.0,0.0
0,57.0,0.0
0,58.0,0.0
0,59.0,0.0
0,60.0,0.0
0,61.0,93.0
0,62.0,85.0
0,63.0,95.0
0,64.0,94.0
0,65.0,91.0
0,66.0,84.0
0,67.0,64.0
0,68.0,71.0
0,69.0,73.0
0,70.0,76.0
0,71.0,85.0
0,72.0,88.0
0,73.0,92.0
0,74.0,89.0
0,75.0,84.0
0,76.0,94.0
0,77.0,31.0
0,78.0,71.0
0,79.0,70.0
0,80.0,64.0
0,81.0,0.0
0,82.0,0.0
0,83.0,0.0
0,84.0,0.0
0,85.0,0.0
0,86.0,0.0
0,87.0,0.0
0,88.0,0.0
0,89.0,0.0
0,90.0,0.0
0,91.0,0.0
0,92.0,0.0
0,93.0,0.0
0,94.0,0.0
0,95.0,0.0
0,96.0,0.0
0,97.0,0.0
0,98.0,0.0
0,99.0,0.0
0,100.0,0.0
0,101.0,0.0
0,102.0,0.0
0,103.0,0.0
0,104.0,0.0
0,105.0,0.0
0,106.0,0.0
0,107.0,0.0
0,108.0,0.0
0,109.0,0.0
0,110.0,0.0
0,111.0,0.0
0,112.0,0.0
0,113.0,0.0
0,114.0,0.0
0,115.0,0.0
0,116.0,0.0
0,117.0,0.0
0,118.0,0.0
0,119.0,0.0
0,120.0,0.0
0,121.0,93.0
0,122.0,87.0
0,123.0,93.0
0,124.0,96.0
0,125.0,84.0
0,126.0,96.0
0,127.0,95.0
0,128.0,96.0
0,129.0,86.0
0,130.0,92.0
0,131.0,94.0
0,132.0,92.0
0,133.0,93.0
0,134.0,93.0
0,135.0,62.0
0,136.0,57.0
0,137.0,56.0
0,138.0,57.0
0,139.0,0.0
0,140.0,0.0
0,141.0,0.0
0,142.0,0.0
0,143.0,0.0
0,144.0,0.0
0,145.0,0.0
0,146.0,0.0
0,147.0,0.0
0,148.0,0.0
0,149.0,0.0
0,150.0,0.0
0,151.0,0.0
0,152.0,0.0
0,153.0,0.0
0,154.0,0.0
0,155.0,0.0
0,156.0,0.0
0,157.0,0.0
0,158.0,0.0
0,159.0,0.0
0,160.0,0.0
0,161.0,0.0
0,162.0,0.0
0,163.0,0.0
0,164.0,0.0
0,165.0,0.0
0,166.0,0.0
0,167.0,0.0
0,168.0,0.0
0,169.0,0.0
0,170.0,0.0
0,171.0,0.0
0,172.0,0.0
0,173.0,0.0
0,174.0,0.0
0,175.0,0.0
0,176.0,0.0
0,177.0,0.0
0,178.0,0.0
0,179.0,0.0
0,180.0,0.0
1,0.0,1.0
1,1.0,92.0
1,2.0,88.0
1,3.0,91.0
1,4.0,74.0
1,5.0,83.0
1,6.0,84.0
1,7.0,83.0
1,8.0,81.0
1,9.0,77.0
1,10.0,94.0
1,11.0,85.0
1,12.0,74.0
1,13.0,74.0
1,14.0,69.0
1,15.0,72.0
1,16.0,83.0
1,17.0,78.0
1,18.0,88.0
1,19.0,94.0
1,20.0,79.0
1,21.0,70.0
1,22.0,73.0
1,23.0,63.0
1,24.0,63.0
1,25.0,53.0
1,26.0,0.0
1,27.0,0.0
1,28.0,0.0
1,29.0,0.0
1,30.0,0.0
1,31.0,0.0
1,32.0,0.0
1,33.0,0.0
1,34.0,0.0
1,35.0,0.0
1,36.0,0.0
1,37.0,0.0
1,38.0,0.0
1,39.0,0.0
1,40.0,0.0
1,41.0,0.0
1,42.0,0.0
1,43.0,0.0
1,44.0,0.0
1,45.0,0.0
1,46.0,0.0
1,47.0,0.0
1,48.0,0.0
1,49.0,0.0
1,50.0,0.0
1,51.0,0.0
1,52.0,0.0
1,53.0,0.0
1,54.0,0.0
1,55.0,0.0
1,56.0,0.0
1,57.0,0.0
1,58.0,0.0
1,59.0,0.0
1,60.0,0.0
1,61.0,92.0
1,62.0,91.0
1,63.0,60.0
1,64.0,95.0
1,65.0,94.0
1,66.0,89.0
1,67.0,86.0
1,68.0,74.0
1,69.0,72.0
1,70.0,75.0
1,71.0,82.0
1,72.0,86.0
1,73.0,82.0
1,74.0,93.0
1,75.0,90.0
1,76.0,85.0
1,77.0,81.0
1,78.0,73.0
1,79.0,72.0
1,80.0,73.0
1,81.0,70.0
1,82.0,0.0
1,83.0,0.0
1,84.0,0.0
1,85.0,0.0
1,86.0,0.0
1,87.0,0.0
1,88.0,0.0
1,89.0,0.0
1,90.0,0.0
1,91.0,0.0
1,92.0,0.0
1,93.0,0.0
1,94.0,0.0
1,95.0,0.0
1,96.0,0.0
1,97.0,0.0
1,98.0,0.0
1,99.0,0.0
1,100.0,0.0
1,101.0,0.0
1,102.0,0.0
1,103.0,0.0
1,104.0,0.0
1,105.0,0.0
1,106.0,0.0
1,107.0,0.0
1,108.0,0.0
1,109.0,0.0
1,110.0,0.0
1,111.0,0.0
1,112.0,0.0
1,113.0,0.0
1,114.0,0.0
1,115.0,0.0
1,116.0,0.0
1,117.0,0.0
1,118.0,0.0
1,119.0,0.0
1,120.0,0.0
1,121.0,92.0
1,122.0,100.0
1,123.0,93.0
1,124.0,96.0
1,125.0,93.0
1,126.0,92.0
1,127.0,96.0
1,128.0,95.0
1,129.0,93.0
1,130.0,95.0
1,131.0,91.0
1,132.0,95.0
1,133.0,0.0
1,134.0,98.0
1,135.0,61.0
1,136.0,61.0
1,137.0,61.0
1,138.0,52.0
1,139.0,0.0
1,140.0,0.0
1,141.0,0.0
1,142.0,0.0
1,143.0,0.0
1,144.0,0.0
1,145.0,0.0
1,146.0,0.0
1,147.0,0.0
1,148.0,0.0
1,149.0,0.0
1,150.0,0.0
1,151.0,0.0
1,152.0,0.0
1,153.0,0.0
1,154.0,0.0
1,155.0,0.0
1,156.0,0.0
1,157.0,0.0
1,158.0,0.0
1,159.0,0.0
1,160.0,0.0
1,161.0,0.0
1,162.0,0.0
1,163.0,0.0
1,164.0,0.0
1,165.0,0.0
1,166.0,0.0
1,167.0,0.0
1,168.0,0.0
1,169.0,0.0
1,170.0,0.0
1,171.0,0.0
1,172.0,0.0
1,173.0,0.0
1,174.0,0.0
1,175.0,0.0
1,176.0,0.0
1,177.0,0.0
1,178.0,0.0
1,179.0,0.0
1,180.0,0.0
2,0.0,1.0
2,1.0,97.0
2,2.0,91.0
2,3.0,85.0
2,4.0,77.0
2,5.0,78.0
2,6.0,80.0
2,7.0,63.0
2,8.0,69.0
2,9.0,77.0
2,10.0,81.0
2,11.0,89.0
2,12.0,74.0
2,13.0,74.0
2,14.0,85.0
2,15.0,81.0
2,16.0,81.0
2,17.0,84.0
2,18.0,77.0
2,19.0,87.0
2,20.0,81.0
2,21.0,79.0
2,22.0,82.0
2,23.0,72.0
2,24.0,63.0
2,25.0,56.0
2,26.0,53.0
2,27.0,0.0
2,28.0,0.0
2,29.0,0.0
2,30.0,0.0
2,31.0,0.0
2,32.0,0.0
2,33.0,0.0
2,34.0,0.0
2,35.0,0.0
2,36.0,0.0
2,37.0,0.0
2,38.0,0.0
2,39.0,0.0
2,40.0,0.0
2,41.0,0.0
2,42.0,0.0
2,43.0,0.0
2,44.0,0.0
2,45.0,0.0
2,46.0,0.0
2,47.0,0.0
2,48.0,0.0
2,49.0,0.0
2,50.0,0.0
2,51.0,0.0
2,52.0,0.0
2,53.0,0.0
2,54.0,0.0
2,55.0,0.0
2,56.0,0.0
2,57.0,0.0
2,58.0,0.0
2,59.0,0.0
2,60.0,0.0
2,61.0,93.0
2,62.0,92.0
2,63.0,92.0
2,64.0,95.0
2,65.0,91.0
2,66.0,91.0
2,67.0,78.0
2,68.0,65.0
2,69.0,67.0
2,70.0,79.0
2,71.0,83.0
2,72.0,93.0
2,73.0,81.0
2,74.0,84.0
2,75.0,89.0
2,76.0,90.0
2,77.0,73.0
2,78.0,74.0
2,79.0,70.0
2,80.0,72.0
2,81.0,61.0
2,82.0,0.0
2,83.0,0.0
2,84.0,0.0
2,85.0,0.0
2,86.0,0.0
2,87.0,0.0
2,88.0,0.0
2,89.0,0.0
2,90.0,0.0
2,91.0,0.0
2,92.0,0.0
2,93.0,0.0
2,94.0,0.0
2,95.0,0.0
2,96.0,0.0
2,97.0,0.0
2,98.0,0.0
2,99.0,0.0
2,100.0,0.0
2,101.0,0.0
2,102.0,0.0
2,103.0,0.0
2,104.0,0.0
2,105.0,0.0
2,106.0,0.0
2,107.0,0.0
2,108.0,0.0
2,109.0,0.0
2,110.0,0.0
2,111.0,0.0
2,112.0,0.0
2,113.0,0.0
2,114.0,0.0
2,115.0,0.0
2,116.0,0.0
2,117.0,0.0
2,118.0,0.0
2,119.0,0.0
2,120.0,0.0
2,121.0,93.0
2,122.0,93.0
2,123.0,96.0
2,124.0,93.0
2,125.0,96.0
2,126.0,92.0
2,127.0,93.0
2,128.0,92.0
2,129.0,90.0
2,130.0,92.0
2,131.0,91.0
2,132.0,93.0
2,133.0,93.0
2,134.0,78.0
2,135.0,60.0
2,136.0,55.0
2,137.0,52.0
2,138.0,0.0
2,139.0,0.0
2,140.0,0.0
2,141.0,0.0
2,142.0,0.0
2,143.0,0.0
2,144.0,0.0
2,145.0,0.0
2,146.0,0.0
2,147.0,0.0
2,148.0,0.0
2,149.0,0.0
2,150.0,0.0
2,151.0,0.0
2,152.0,0.0
2,153.0,0.0
2,154.0,0.0
2,155.0,0.0
2,156.0,0.0
2,157.0,0.0
2,158.0,0.0
2,159.0,0.0
2,160.0,0.0
2,161.0,0.0
2,162.0,0.0
2,163.0,0.0
2,164.0,0.0
2,165.0,0.0
2,166.0,0.0
2,167.0,0.0
2,168.0,0.0
2,169.0,0.0
2,170.0,0.0
2,171.0,0.0
2,172.0,0.0
2,173.0,0.0
2,174.0,0.0
2,175.0,0.0
2,176.0,0.0
2,177.0,0.0
2,178.0,0.0
2,179.0,0.0
2,180.0,0.0
3,0.0,1.0
3,1.0,95.0
3,2.0,91.0
3,3.0,95.0
3,4.0,72.0
3,5.0,84.0
3,6.0,69.0
3,7.0,75.0
3,8.0,85.0
3,9.0,89.0
3,10.0,81.0
3,11.0,73.0
3,12.0,75.0
3,13.0,83.0
3,14.0,81.0
3,15.0,73.0
3,16.0,78.0
3,17.0,78.0
3,18.0,78.0
3,19.0,86.0
3,20.0,80.0
3,21.0,79.0
3,22.0,78.0
3,23.0,65.0
3,24.0,66.0
3,25.0,61.0
3,26.0,54.0
3,27.0,0.0
3,28.0,0.0
3,29.0,0.0
3,30.0,0.0
3,31.0,0.0
3,32.0,0.0
3,33.0,0.0
3,34.0,0.0
3,35.0,0.0
3,36.0,0.0
3,37.0,0.0
3,38.0,0.0
3,39.0,0.0
3,40.0,0.0
3,41.0,0.0
3,42.0,0.0
3,43.0,0.0
3,44.0,0.0
3,45.0,0.0
3,46.0,0.0
3,47.0,0.0
3,48.0,0.0
3,49.0,0.0
3,50.0,0.0
3,51.0,0.0
3,52.0,0.0
3,53.0,0.0
3,54.0,0.0
3,55.0,0.0
3,56.0,0.0
3,57.0,0.0
3,58.0,0.0
3,59.0,0.0
3,60.0,0.0
3,61.0,90.0
3,62.0,93.0
3,63.0,92.0
3,64.0,94.0
3,65.0,91.0
3,66.0,90.0
3,67.0,73.0
3,68.0,69.0
3,69.0,74.0
3,70.0,77.0
3,71.0,94.0
3,72.0,86.0
3,73.0,91.0
3,74.0,93.0
3,75.0,92.0
3,76.0,92.0
3,77.0,0.0
3,78.0,74.0
3,79.0,73.0
3,80.0,67.0
3,81.0,62.0
3,82.0,0.0
3,83.0,0.0
3,84.0,0.0
3,85.0,0.0
3,86.0,0.0
3,87.0,0.0
3,88.0,0.0
3,89.0,0.0
3,90.0,0.0
3,91.0,0.0
3,92.0,0.0
3,93.0,0.0
3,94.0,0.0
3,95.0,0.0
3,96.0,0.0
3,97.0,0.0
3,98.0,0.0
3,99.0,0.0
3,100.0,0.0
3,101.0,0.0
3,102.0,0.0
3,103.0,0.0
3,104.0,0.0
3,105.0,0.0
3,106.0,0.0
3,107.0,0.0
3,108.0,0.0
3,109.0,0.0
3,110.0,0.0
3,111.0,0.0
3,112.0,0.0
3,113.0,0.0
3,114.0,0.0
3,115.0,0.0
3,116.0,0.0
3,117.0,0.0
3,118.0,0.0
3,119.0,0.0
3,120.0,0.0
3,121.0,93.0
3,122.0,94.0
3,123.0,92.0
3,124.0,94.0
3,125.0,96.0
3,126.0,92.0
3,127.0,100.0
3,128.0,92.0
3,129.0,91.0
3,130.0,92.0
3,131.0,91.0
3,132.0,92.0
3,133.0,93.0
3,134.0,65.0
3,135.0,55.0
3,136.0,63.0
3,137.0,57.0
3,138.0,0.0
3,139.0,0.0
3,140.0,0.0
3,141.0,0.0
3,142.0,0.0
3,143.0,0.0
3,144.0,0.0
3,145.0,0.0
3,146.0,0.0
3,147.0,0.0
3,148.0,0.0
3,149.0,0.0
3,150.0,0.0
3,151.0,0.0
3,152.0,0.0
3,153.0,0.0
3,154.0,0.0
3,155.0,0.0
3,156.0,0.0
3,157.0,0.0
3,158.0,0.0
3,159.0,0.0
3,160.0,0.0
3,161.0,0.0
3,162.0,0.0
3,163.0,0.0
3,164.0,0.0
3,165.0,0.0
3,166.0,0.0
3,167.0,0.0
3,168.0,0.0
3,169.0,0.0
3,170.0,0.0
3,171.0,0.0
3,172.0,0.0
3,173.0,0.0
3,174.0,0.0
3,175.0,0.0
3,176.0,0.0
3,177.0,0.0
3,178.0,0.0
3,179.0,0.0
3,180.0,0.0


==> figures/data/hybrid_timeline_gpu_0.csv <==
t,active_gen,active_embed,gen_y0,gen_y1,embed_y0,embed_y1,total_active
0.0,1,0,0,1,1,1,1
1.0,103,25,0,103,103,128,128
2.0,105,23,0,105,105,128,128
3.0,107,21,0,107,107,128,128
4.0,111,17,0,111,111,128,128
5.0,114,14,0,114,114,128,128
6.0,116,12,0,116,116,128,128
7.0,118,10,0,118,118,128,128
8.0,120,8,0,120,120,128,128
9.0,123,5,0,123,123,128,128
10.0,125,3,0,125,125,128,128
11.0,127,1,0,127,127,128,128
12.0,128,0,0,128,128,128,128
13.0,128,0,0,128,128,128,128
14.0,127,1,0,127,127,128,128
15.0,128,0,0,128,128,128,128
16.0,127,1,0,127,127,128,128
17.0,128,0,0,128,128,128,128
18.0,128,0,0,128,128,128,128
19.0,126,2,0,126,126,128,128
20.0,128,0,0,128,128,128,128
21.0,127,1,0,127,127,128,128
22.0,127,1,0,127,127,128,128
23.0,127,1,0,127,127,128,128
24.0,127,1,0,127,127,128,128
25.0,126,2,0,126,126,128,128
26.0,127,1,0,127,127,128,128
27.0,128,0,0,128,128,128,128
28.0,127,1,0,127,127,128,128
29.0,126,2,0,126,126,128,128
30.0,128,0,0,128,128,128,128
31.0,128,0,0,128,128,128,128
32.0,128,0,0,128,128,128,128
33.0,127,1,0,127,127,128,128
34.0,127,1,0,127,127,128,128
35.0,127,1,0,127,127,128,128
36.0,127,1,0,127,127,128,128
37.0,127,1,0,127,127,128,128
38.0,127,1,0,127,127,128,128
39.0,126,2,0,126,126,128,128
40.0,128,0,0,128,128,128,128
41.0,127,1,0,127,127,128,128
42.0,128,0,0,128,128,128,128
43.0,128,0,0,128,128,128,128
44.0,128,0,0,128,128,128,128
45.0,128,0,0,128,128,128,128
46.0,128,0,0,128,128,128,128
47.0,128,0,0,128,128,128,128
48.0,125,3,0,125,125,128,128
49.0,128,0,0,128,128,128,128
50.0,127,1,0,127,127,128,128
51.0,127,1,0,127,127,128,128
52.0,127,1,0,127,127,128,128
53.0,128,0,0,128,128,128,128
54.0,128,0,0,128,128,128,128
55.0,127,1,0,127,127,128,128
56.0,126,2,0,126,126,128,128
57.0,128,0,0,128,128,128,128
58.0,127,1,0,127,127,128,128
59.0,127,1,0,127,127,128,128
60.0,128,0,0,128,128,128,128
61.0,128,0,0,128,128,128,128
62.0,128,0,0,128,128,128,128
63.0,128,0,0,128,128,128,128
64.0,128,0,0,128,128,128,128
65.0,127,0,0,127,127,127,127
66.0,127,1,0,127,127,128,128
67.0,124,1,0,124,124,125,125
68.0,128,0,0,128,128,128,128
69.0,126,2,0,126,126,128,128
70.0,127,1,0,127,127,128,128
71.0,127,1,0,127,127,128,128
72.0,128,0,0,128,128,128,128
73.0,127,1,0,127,127,128,128
74.0,128,0,0,128,128,128,128
75.0,128,0,0,128,128,128,128
76.0,128,0,0,128,128,128,128
77.0,128,0,0,128,128,128,128
78.0,126,2,0,126,126,128,128
79.0,127,1,0,127,127,128,128
80.0,128,0,0,128,128,128,128
81.0,127,1,0,127,127,128,128
82.0,127,1,0,127,127,128,128
83.0,127,1,0,127,127,128,128
84.0,128,0,0,128,128,128,128
85.0,127,0,0,127,127,127,127
86.0,128,0,0,128,128,128,128
87.0,126,2,0,126,126,128,128
88.0,126,2,0,126,126,128,128
89.0,126,2,0,126,126,128,128
90.0,128,0,0,128,128,128,128
91.0,128,0,0,128,128,128,128
92.0,127,1,0,127,127,128,128
93.0,128,0,0,128,128,128,128
94.0,127,1,0,127,127,128,128
95.0,127,1,0,127,127,128,128
96.0,128,0,0,128,128,128,128
97.0,128,0,0,128,128,128,128
98.0,127,1,0,127,127,128,128
99.0,127,1,0,127,127,128,128
100.0,127,1,0,127,127,128,128
101.0,128,0,0,128,128,128,128
102.0,125,3,0,125,125,128,128
103.0,127,1,0,127,127,128,128
104.0,128,0,0,128,128,128,128
105.0,128,0,0,128,128,128,128
106.0,124,4,0,124,124,128,128
107.0,128,0,0,128,128,128,128
108.0,127,1,0,127,127,128,128
109.0,127,1,0,127,127,128,128
110.0,126,2,0,126,126,128,128
111.0,126,2,0,126,126,128,128
112.0,126,2,0,126,126,128,128
113.0,127,1,0,127,127,128,128
114.0,128,0,0,128,128,128,128
115.0,125,3,0,125,125,128,128
116.0,127,1,0,127,127,128,128
117.0,127,1,0,127,127,128,128
118.0,127,1,0,127,127,128,128
119.0,128,0,0,128,128,128,128
120.0,128,0,0,128,128,128,128


==> figures/data/hybrid_timeline_gpu_1.csv <==
t,active_gen,active_embed,gen_y0,gen_y1,embed_y0,embed_y1,total_active
0.0,1,0,0,1,1,1,1
1.0,102,26,0,102,102,128,128
2.0,106,22,0,106,106,128,128
3.0,110,18,0,110,110,128,128
4.0,113,15,0,113,113,128,128
5.0,115,13,0,115,115,128,128
6.0,120,8,0,120,120,128,128
7.0,122,6,0,122,122,128,128
8.0,125,3,0,125,125,128,128
9.0,127,1,0,127,127,128,128
10.0,127,1,0,127,127,128,128
11.0,128,0,0,128,128,128,128
12.0,125,0,0,125,125,125,125
13.0,127,1,0,127,127,128,128
14.0,127,1,0,127,127,128,128
15.0,127,1,0,127,127,128,128
16.0,128,0,0,128,128,128,128
17.0,126,2,0,126,126,128,128
18.0,128,0,0,128,128,128,128
19.0,127,1,0,127,127,128,128
20.0,126,2,0,126,126,128,128
21.0,127,1,0,127,127,128,128
22.0,127,1,0,127,127,128,128
23.0,126,2,0,126,126,128,128
24.0,127,1,0,127,127,128,128
25.0,126,2,0,126,126,128,128
26.0,128,0,0,128,128,128,128
27.0,126,2,0,126,126,128,128
28.0,127,1,0,127,127,128,128
29.0,127,1,0,127,127,128,128
30.0,128,0,0,128,128,128,128
31.0,126,2,0,126,126,128,128
32.0,127,1,0,127,127,128,128
33.0,127,1,0,127,127,128,128
34.0,124,4,0,124,124,128,128
35.0,126,2,0,126,126,128,128
36.0,127,1,0,127,127,128,128
37.0,127,1,0,127,127,128,128
38.0,127,1,0,127,127,128,128
39.0,127,1,0,127,127,128,128
40.0,128,0,0,128,128,128,128
41.0,126,2,0,126,126,128,128
42.0,128,0,0,128,128,128,128
43.0,128,0,0,128,128,128,128
44.0,128,0,0,128,128,128,128
45.0,128,0,0,128,128,128,128
46.0,126,2,0,126,126,128,128
47.0,127,1,0,127,127,128,128
48.0,127,1,0,127,127,128,128
49.0,127,1,0,127,127,128,128
50.0,126,2,0,126,126,128,128
51.0,126,2,0,126,126,128,128
52.0,127,1,0,127,127,128,128
53.0,127,1,0,127,127,128,128
54.0,127,1,0,127,127,128,128
55.0,128,0,0,128,128,128,128
56.0,128,0,0,128,128,128,128
57.0,127,1,0,127,127,128,128
58.0,128,0,0,128,128,128,128
59.0,128,0,0,128,128,128,128
60.0,128,0,0,128,128,128,128
61.0,128,0,0,128,128,128,128
62.0,125,3,0,125,125,128,128
63.0,127,1,0,127,127,128,128
64.0,126,0,0,126,126,126,126
65.0,128,0,0,128,128,128,128
66.0,127,1,0,127,127,128,128
67.0,127,1,0,127,127,128,128
68.0,127,1,0,127,127,128,128
69.0,128,0,0,128,128,128,128
70.0,127,1,0,127,127,128,128
71.0,127,1,0,127,127,128,128
72.0,126,2,0,126,126,128,128
73.0,126,1,0,126,126,127,127
74.0,128,0,0,128,128,128,128
75.0,127,1,0,127,127,128,128
76.0,125,1,0,125,125,126,126
77.0,128,0,0,128,128,128,128
78.0,127,1,0,127,127,128,128
79.0,128,0,0,128,128,128,128
80.0,128,0,0,128,128,128,128
81.0,128,0,0,128,128,128,128
82.0,128,0,0,128,128,128,128
83.0,128,0,0,128,128,128,128
84.0,127,1,0,127,127,128,128
85.0,127,1,0,127,127,128,128
86.0,123,2,0,123,123,125,125
87.0,126,2,0,126,126,128,128
88.0,128,0,0,128,128,128,128
89.0,128,0,0,128,128,128,128
90.0,127,1,0,127,127,128,128
91.0,127,0,0,127,127,127,127
92.0,128,0,0,128,128,128,128
93.0,127,1,0,127,127,128,128
94.0,127,1,0,127,127,128,128
95.0,128,0,0,128,128,128,128
96.0,127,1,0,127,127,128,128
97.0,128,0,0,128,128,128,128
98.0,127,1,0,127,127,128,128
99.0,127,1,0,127,127,128,128
100.0,127,1,0,127,127,128,128
101.0,128,0,0,128,128,128,128
102.0,128,0,0,128,128,128,128
103.0,128,0,0,128,128,128,128
104.0,125,3,0,125,125,128,128
105.0,126,2,0,126,126,128,128
106.0,127,1,0,127,127,128,128
107.0,128,0,0,128,128,128,128
108.0,128,0,0,128,128,128,128
109.0,128,0,0,128,128,128,128
110.0,127,1,0,127,127,128,128
111.0,125,3,0,125,125,128,128
112.0,128,0,0,128,128,128,128
113.0,124,0,0,124,124,124,124
114.0,125,3,0,125,125,128,128
115.0,128,0,0,128,128,128,128
116.0,128,0,0,128,128,128,128
117.0,128,0,0,128,128,128,128
118.0,128,0,0,128,128,128,128
119.0,128,0,0,128,128,128,128
120.0,128,0,0,128,128,128,128


==> figures/data/hybrid_timeline_gpu_2.csv <==
t,active_gen,active_embed,gen_y0,gen_y1,embed_y0,embed_y1,total_active
0.0,1,0,0,1,1,1,1
1.0,102,26,0,102,102,128,128
2.0,105,23,0,105,105,128,128
3.0,108,20,0,108,108,128,128
4.0,112,16,0,112,112,128,128
5.0,114,14,0,114,114,128,128
6.0,118,10,0,118,118,128,128
7.0,120,8,0,120,120,128,128
8.0,123,5,0,123,123,128,128
9.0,126,2,0,126,126,128,128
10.0,128,0,0,128,128,128,128
11.0,127,1,0,127,127,128,128
12.0,127,1,0,127,127,128,128
13.0,127,1,0,127,127,128,128
14.0,127,1,0,127,127,128,128
15.0,128,0,0,128,128,128,128
16.0,127,1,0,127,127,128,128
17.0,126,2,0,126,126,128,128
18.0,128,0,0,128,128,128,128
19.0,128,0,0,128,128,128,128
20.0,127,1,0,127,127,128,128
21.0,127,1,0,127,127,128,128
22.0,123,1,0,123,123,124,124
23.0,127,1,0,127,127,128,128
24.0,127,1,0,127,127,128,128
25.0,125,1,0,125,125,126,126
26.0,128,0,0,128,128,128,128
27.0,127,1,0,127,127,128,128
28.0,125,3,0,125,125,128,128
29.0,128,0,0,128,128,128,128
30.0,128,0,0,128,128,128,128
31.0,127,1,0,127,127,128,128
32.0,127,1,0,127,127,128,128
33.0,128,0,0,128,128,128,128
34.0,127,1,0,127,127,128,128
35.0,127,1,0,127,127,128,128
36.0,127,1,0,127,127,128,128
37.0,127,1,0,127,127,128,128
38.0,125,3,0,125,125,128,128
39.0,125,3,0,125,125,128,128
40.0,128,0,0,128,128,128,128
41.0,126,2,0,126,126,128,128
42.0,128,0,0,128,128,128,128
43.0,128,0,0,128,128,128,128
44.0,128,0,0,128,128,128,128
45.0,128,0,0,128,128,128,128
46.0,128,0,0,128,128,128,128
47.0,126,2,0,126,126,128,128
48.0,127,1,0,127,127,128,128
49.0,128,0,0,128,128,128,128
50.0,127,1,0,127,127,128,128
51.0,128,0,0,128,128,128,128
52.0,128,0,0,128,128,128,128
53.0,128,0,0,128,128,128,128
54.0,126,2,0,126,126,128,128
55.0,128,0,0,128,128,128,128
56.0,124,1,0,124,124,125,125
57.0,127,1,0,127,127,128,128
58.0,128,0,0,128,128,128,128
59.0,128,0,0,128,128,128,128
60.0,128,0,0,128,128,128,128
61.0,127,1,0,127,127,128,128
62.0,128,0,0,128,128,128,128
63.0,128,0,0,128,128,128,128
64.0,128,0,0,128,128,128,128
65.0,127,1,0,127,127,128,128
66.0,126,1,0,126,126,127,127
67.0,128,0,0,128,128,128,128
68.0,127,1,0,127,127,128,128
69.0,127,1,0,127,127,128,128
70.0,127,1,0,127,127,128,128
71.0,127,1,0,127,127,128,128
72.0,126,2,0,126,126,128,128
73.0,128,0,0,128,128,128,128
74.0,128,0,0,128,128,128,128
75.0,128,0,0,128,128,128,128
76.0,126,2,0,126,126,128,128
77.0,128,0,0,128,128,128,128
78.0,127,1,0,127,127,128,128
79.0,127,1,0,127,127,128,128
80.0,127,1,0,127,127,128,128
81.0,128,0,0,128,128,128,128
82.0,126,2,0,126,126,128,128
83.0,128,0,0,128,128,128,128
84.0,126,0,0,126,126,126,126
85.0,127,1,0,127,127,128,128
86.0,124,1,0,124,124,125,125
87.0,126,2,0,126,126,128,128
88.0,128,0,0,128,128,128,128
89.0,127,0,0,127,127,127,127
90.0,128,0,0,128,128,128,128
91.0,127,1,0,127,127,128,128
92.0,127,1,0,127,127,128,128
93.0,128,0,0,128,128,128,128
94.0,128,0,0,128,128,128,128
95.0,127,1,0,127,127,128,128
96.0,128,0,0,128,128,128,128
97.0,127,1,0,127,127,128,128
98.0,128,0,0,128,128,128,128
99.0,127,1,0,127,127,128,128
100.0,127,1,0,127,127,128,128
101.0,127,1,0,127,127,128,128
102.0,128,0,0,128,128,128,128
103.0,128,0,0,128,128,128,128
104.0,125,3,0,125,125,128,128
105.0,128,0,0,128,128,128,128
106.0,128,0,0,128,128,128,128
107.0,125,3,0,125,125,128,128
108.0,126,2,0,126,126,128,128
109.0,128,0,0,128,128,128,128
110.0,127,1,0,127,127,128,128
111.0,128,0,0,128,128,128,128
112.0,128,0,0,128,128,128,128
113.0,127,1,0,127,127,128,128
114.0,126,2,0,126,126,128,128
115.0,128,0,0,128,128,128,128
116.0,128,0,0,128,128,128,128
117.0,128,0,0,128,128,128,128
118.0,128,0,0,128,128,128,128
119.0,125,0,0,125,125,125,125
120.0,127,1,0,127,127,128,128


==> figures/data/hybrid_timeline_gpu_3.csv <==
t,active_gen,active_embed,gen_y0,gen_y1,embed_y0,embed_y1,total_active
0.0,1,0,0,1,1,1,1
1.0,102,26,0,102,102,128,128
2.0,106,22,0,106,106,128,128
3.0,110,18,0,110,110,128,128
4.0,113,15,0,113,113,128,128
5.0,115,13,0,115,115,128,128
6.0,118,10,0,118,118,128,128
7.0,120,8,0,120,120,128,128
8.0,125,3,0,125,125,128,128
9.0,126,2,0,126,126,128,128
10.0,128,0,0,128,128,128,128
11.0,128,0,0,128,128,128,128
12.0,128,0,0,128,128,128,128
13.0,127,1,0,127,127,128,128
14.0,128,0,0,128,128,128,128
15.0,127,1,0,127,127,128,128
16.0,128,0,0,128,128,128,128
17.0,128,0,0,128,128,128,128
18.0,127,1,0,127,127,128,128
19.0,128,0,0,128,128,128,128
20.0,128,0,0,128,128,128,128
21.0,127,1,0,127,127,128,128
22.0,127,1,0,127,127,128,128
23.0,127,1,0,127,127,128,128
24.0,126,2,0,126,126,128,128
25.0,127,1,0,127,127,128,128
26.0,128,0,0,128,128,128,128
27.0,127,1,0,127,127,128,128
28.0,128,0,0,128,128,128,128
29.0,128,0,0,128,128,128,128
30.0,128,0,0,128,128,128,128
31.0,128,0,0,128,128,128,128
32.0,126,2,0,126,126,128,128
33.0,127,1,0,127,127,128,128
34.0,127,1,0,127,127,128,128
35.0,126,2,0,126,126,128,128
36.0,127,1,0,127,127,128,128
37.0,125,0,0,125,125,125,125
38.0,126,2,0,126,126,128,128
39.0,127,1,0,127,127,128,128
40.0,127,1,0,127,127,128,128
41.0,128,0,0,128,128,128,128
42.0,126,2,0,126,126,128,128
43.0,128,0,0,128,128,128,128
44.0,128,0,0,128,128,128,128
45.0,128,0,0,128,128,128,128
46.0,127,1,0,127,127,128,128
47.0,128,0,0,128,128,128,128
48.0,127,1,0,127,127,128,128
49.0,127,0,0,127,127,127,127
50.0,128,0,0,128,128,128,128
51.0,128,0,0,128,128,128,128
52.0,127,1,0,127,127,128,128
53.0,126,2,0,126,126,128,128
54.0,128,0,0,128,128,128,128
55.0,127,1,0,127,127,128,128
56.0,126,2,0,126,126,128,128
57.0,128,0,0,128,128,128,128
58.0,127,1,0,127,127,128,128
59.0,127,1,0,127,127,128,128
60.0,128,0,0,128,128,128,128
61.0,128,0,0,128,128,128,128
62.0,128,0,0,128,128,128,128
63.0,127,1,0,127,127,128,128
64.0,128,0,0,128,128,128,128
65.0,128,0,0,128,128,128,128
66.0,127,1,0,127,127,128,128
67.0,128,0,0,128,128,128,128
68.0,127,1,0,127,127,128,128
69.0,126,2,0,126,126,128,128
70.0,127,1,0,127,127,128,128
71.0,128,0,0,128,128,128,128
72.0,128,0,0,128,128,128,128
73.0,127,1,0,127,127,128,128
74.0,128,0,0,128,128,128,128
75.0,128,0,0,128,128,128,128
76.0,128,0,0,128,128,128,128
77.0,126,2,0,126,126,128,128
78.0,128,0,0,128,128,128,128
79.0,127,1,0,127,127,128,128
80.0,127,1,0,127,127,128,128
81.0,127,1,0,127,127,128,128
82.0,127,1,0,127,127,128,128
83.0,127,0,0,127,127,127,127
84.0,126,2,0,126,126,128,128
85.0,128,0,0,128,128,128,128
86.0,128,0,0,128,128,128,128
87.0,127,1,0,127,127,128,128
88.0,126,2,0,126,126,128,128
89.0,128,0,0,128,128,128,128
90.0,127,1,0,127,127,128,128
91.0,127,1,0,127,127,128,128
92.0,128,0,0,128,128,128,128
93.0,127,1,0,127,127,128,128
94.0,128,0,0,128,128,128,128
95.0,127,0,0,127,127,127,127
96.0,127,1,0,127,127,128,128
97.0,128,0,0,128,128,128,128
98.0,127,1,0,127,127,128,128
99.0,126,2,0,126,126,128,128
100.0,127,1,0,127,127,128,128
101.0,128,0,0,128,128,128,128
102.0,126,2,0,126,126,128,128
103.0,127,1,0,127,127,128,128
104.0,126,2,0,126,126,128,128
105.0,125,3,0,125,125,128,128
106.0,127,1,0,127,127,128,128
107.0,123,1,0,123,123,124,124
108.0,128,0,0,128,128,128,128
109.0,128,0,0,128,128,128,128
110.0,128,0,0,128,128,128,128
111.0,128,0,0,128,128,128,128
112.0,126,2,0,126,126,128,128
113.0,128,0,0,128,128,128,128
114.0,127,1,0,127,127,128,128
115.0,126,2,0,126,126,128,128
116.0,125,3,0,125,125,128,128
117.0,127,1,0,127,127,128,128
118.0,127,1,0,127,127,128,128
119.0,126,2,0,126,126,128,128
120.0,127,1,0,127,127,128,128


==> figures/data/split_latency_histogram.csv <==
bin_center,embed_count,gen_count
1.0,0,0
3.0,0,4
5.0,4,4
7.0,8,8
9.0,7,12
11.0,8,23
13.0,7,25
15.0,8,34
17.0,16,24
19.0,29,24
21.0,31,26
23.0,31,20
25.0,34,27
27.0,34,26
29.0,33,19
31.0,33,24
33.0,31,36
35.0,33,27
37.0,36,28
39.0,32,22
41.0,29,26
43.0,37,18
45.0,31,26
47.0,34,24
49.0,26,20
51.0,31,21
53.0,31,25
55.0,31,19
57.0,29,24
59.0,29,20
61.0,30,28
63.0,29,20
65.0,33,17
67.0,40,33
69.0,37,21
71.0,48,23
73.0,57,28
75.0,3,97
77.0,0,59
79.0,0,24
81.0,0,8
83.0,0,3
85.0,0,3
87.0,0,0
89.0,0,0
91.0,0,0
93.0,0,0
95.0,0,0
97.0,0,0
99.0,0,0


==> figures/data/throughput_vs_ratio_orig.csv <==
ratio_gen,baseline_2_2_gen,baseline_2_2_embed,baseline_2_2_combined,baseline_1_3_gen,baseline_1_3_embed,baseline_1_3_combined,baseline_3_1_gen,baseline_3_1_embed,baseline_3_1_combined,hybrid_fcfs_gen,hybrid_fcfs_embed,hybrid_fcfs_combined,hybrid_split_gen,hybrid_split_embed,hybrid_split_combined,hybrid_turn_gen,hybrid_turn_embed,hybrid_turn_combined
0.0,0.0,62.783333,62.783333,0.0,27.3,27.3,0.0,87.583333,87.583333,0.0,74.433332,74.433332,0.0,74.3,74.3,0.0,74.3,74.3
0.1,2.6,41.416667,44.016667,1.491667,15.641667,17.133334,5.083333,45.358333,50.441666,7.066668,60.1,67.166668,7.0,58.833332,65.833332,6.866668,57.766668,64.633336
0.2,5.958333,32.366667,38.325,2.933333,10.925,13.858333000000002,7.65,29.891667,37.541667000000004,13.033332,48.133332,61.166664000000004,13.333332,49.2,62.533332,11.9,44.4,56.3
0.3,11.766667,27.475,39.241667,4.308333,9.95,14.258333,8.9,20.041667,28.941667000000002,17.233332,39.8,57.033332,17.6,40.166668,57.766668,14.1,31.833332,45.933332
0.4,12.575,18.141667,30.716667,6.758333,9.475,16.233333000000002,9.525,13.5,23.025,22.3,31.7,54.0,22.533332,32.266668,54.800000000000004,17.233332,23.8,41.033332
0.5,17.766667,17.108333,34.875,12.541667,11.966667,24.508333999999998,9.958333,9.466667,19.424999999999997,26.2,25.266668,51.466668,26.266668,25.333332,51.599999999999994,18.866668,17.1,35.966668
0.6,19.4,14.033333,33.433333,17.033333,11.016667,28.049999999999997,10.158333,6.475,16.633333,29.9,19.633332,49.533332,29.666668,19.6,49.266668,18.633332,11.666668,30.299999999999997
0.7,19.633333,10.791667,30.425,27.133333,6.8,33.933333,10.266667,4.05,14.316666999999999,34.066668,13.4,47.466668,33.5,13.266668,46.766667999999996,25.666668,9.6,35.266668
0.8,19.833333,8.441667,28.275,27.883333,4.158333,32.041666,10.308333,2.391667,12.7,36.866668,8.9,45.766667999999996,36.533332,8.833332,45.366664,25.333332,5.733332,31.066664
0.9,20.2,6.6,26.799999999999997,29.558333,5.1,34.658333,10.425,1.183333,11.608333,39.7,4.233332,43.933332,39.066668,4.2,43.266668,33.433332,3.633332,37.066664
1.0,24.883333,0.0,24.883333,35.816667,0.0,35.816667,10.366667,0.0,10.366667,42.566668,0.0,42.566668,42.4,0.0,42.4,43.066668,0.0,43.066668



==> figures/data/turn_latency_histogram.csv <==
bin_center,embed_count,gen_count
1.0,0,0
3.0,0,1
5.0,0,6
7.0,0,11
9.0,0,15
11.0,0,15
13.0,0,34
15.0,0,33
17.0,0,22
19.0,0,32
21.0,0,31
23.0,0,32
25.0,0,45
27.0,0,32
29.0,0,42
31.0,0,32
33.0,0,42
35.0,0,37
37.0,0,33
39.0,0,36
41.0,0,31
43.0,0,28
45.0,0,28
47.0,0,31
49.0,0,45
51.0,0,26
53.0,0,39
55.0,0,67
57.0,0,89
59.0,0,51
61.0,0,19
63.0,0,8
65.0,0,2
67.0,26,3
69.0,69,0
71.0,77,1
73.0,105,0
75.0,136,1
77.0,144,0
79.0,144,0
81.0,114,0
83.0,73,0
85.0,66,0
87.0,38,0
89.0,8,0
91.0,0,0
93.0,0,0
95.0,0,0
97.0,0,0
99.0,0,0

